An Introduction to Topological Insulators

Electronic bands in crystals are described by an ensemble of Bloch wave functions indexed by momenta defined in the first Brillouin Zone, and their associated energies. In an insulator, an energy gap around the chemical potential separates valence bands from conduction bands. The ensemble of valence bands is then a well defined object, which can possess non-trivial or twisted topological properties. In the case of a twisted topology, the insulator is called a topological insulator. We introduce this notion of topological order in insulators as an obstruction to define the Bloch wave functions over the whole Brillouin Zone using a single phase convention. Several simple historical models displaying a topological order in dimension two are considered. Various expressions of the corresponding topological index are finally discussed.

==> graphene_lattice.inc <==
\usetikzlibrary{calc}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{intersections}
% defines pfg/tikz coordinates (a1), (a2), (a3) and (b1), (b2), (b3)
% that give graphene vectors
% and the opposites (-a1), etc.
\newcommand{\initializeGrapheneBaseCoordinates}{
\coordinate (a1) at ({sqrt(3)/2},1/2);
\coordinate (a2) at ({-sqrt(3)/2},1/2);
\coordinate (a3) at ($ -1*(a1) + -1*(a2)$);

\coordinate (b1) at ($(a2) - (a3)$);
\coordinate (b2) at ($(a3) - (a1)$);
\coordinate (b3) at ($(a1) - (a2)$);

\coordinate (-a1) at ($-1*(a1)$);
\coordinate (-a2) at ($-1*(a2)$);
\coordinate (-a3) at ($-1*(a3)$);

\coordinate (-b1) at ($-1*(b1)$);
\coordinate (-b2) at ($-1*(b2)$);
\coordinate (-b3) at ($-1*(b3)$);
}


\makeatletter

\newif\ifDGL@debug

\tikzset{
  lattice width/.store in=\DGL@width,
  lattice width/.default=4,
  lattice height/.store in=\DGL@height,
  lattice height/.default=4,
  lattice x shift/.store in=\DGL@xshift,
  lattice x shift/.default=0,
  lattice y shift/.store in=\DGL@yshift,
  lattice y shift/.default=1/4,
  lattice center/.store in=\DGL@center,
  lattice center/.default={(0,0)},
  lattice site A/.style={circle,draw=black,fill=black,inner sep=0,minimum size=3pt},
  lattice site B/.style={circle,draw=black,fill=white,inner sep=0,minimum size=3pt},
  lattice bounding box/.style={},
  lattice debug/.is if=DGL@debug,
  lattice debug=false
}

\newcommand{\drawGrapheneLattice}[1]{
% un intérêt du scope est que l'on peut donner un lattice site A/.style (ou /.append style) en argument
% à la fonction SANS modifier le style global
\begin{scope}
  \tikzset{lattice width, lattice height, lattice center, lattice x shift, lattice y shift, #1}%
  \node[coordinate] (CENTER) at \DGL@center {};
  \clip ($(CENTER)+(\DGL@xshift,\DGL@yshift) - (\DGL@width/2,\DGL@height/2)$) rectangle ($(CENTER) + (\DGL@xshift,\DGL@yshift) + (\DGL@width/2,\DGL@height/2) $);
  
  % bounding box
  \path[lattice bounding box] ($(CENTER)+(\DGL@xshift,\DGL@yshift) - (\DGL@width/2,\DGL@height/2)$) rectangle ($(CENTER) + (\DGL@xshift,\DGL@yshift) + (\DGL@width/2,\DGL@height/2) $);
  
  % Imax déterminé pour le graphène (et les b1, b2 choisis !)
  \pgfmathtruncatemacro{\Imax}{max(\DGL@width,\DGL@height)/sqrt(3.)}
  \pgfmathtruncatemacro{\ImaxMoinsUn}{\Imax - 1}
  \foreach \i in {-\Imax,-\ImaxMoinsUn,...,\Imax}
  \foreach \j in {-\Imax,-\ImaxMoinsUn,...,\Imax}
  {
    \coordinate (site) at ($(CENTER)+\i*(b1)+\j*(b2)$);
    \path[draw=black!20!white] (site) -- ($(site)+(a1)$) (site) -- ($(site)+(a2)$) (site) -- ($(site)+(a3)$);
    \node[lattice site A] at ($(site)$) {};
    \node[lattice site B] at ($(site)+(a3)$) {};
  }
\end{scope}
}
\makeatother


==> normal_field.inc <==
\pgfkeys{
    /tikz/.cd,
    normal field step/.default = 5mm,
    normal field step/.store in = \normalfieldstep,
    normal field step,
    normal field length/.default = 3mm,
    normal field length/.store in = \normalfieldlength,
    normal field length
}
\tikzstyle{normal field}=
[postaction=decorate,decoration={markings,mark=between positions 0.01 and 1 step \normalfieldstep with { \draw[->] (0,0) -- (0,\normalfieldlength); }}]

